Cosmic Reionization on Computers: The Evolution of Ionizing Background and Mean Free Path

Observations of the end stages of reionization indicate that at $z\approx 5-6$, the ionizing background is not uniform and the mean free path (MFP) changes drastically. As MFP is closely related to the distribution of Lyman Limit Systems and Damped Lyman-alpha Systems (LLSs and DLAs, or ionizing photon "sinks"), it is important to understand them. In this study, we utilize the CROC simulations, which have both sufficient spatial resolution to resolve galaxy formation and LLSs alongside a fully coupled radiative transfer to simulate the reionization processes. In our analysis, we connect the evolution of the ionizing background and the MFP. We analyze two CROC boxes with distinct reionization histories and find that the distribution of ionizing background in both simulations display significant skewness that deviate from log-normal. Further, the ionizing background in late reionization box still displays significant fluctuations ($\sim 40\%$) at $z\approx5$. We also measure the MFP along sightlines that start 0.15 pMpc away from the center of potential quasar hosting halos. The evolution of the MFP measured from these sightlines exhibits a break that coincides with when all the neutral islands disappear in the reionization history of each box (the `ankle' of the reionization history of the box). In the absence of LLSs, the MFP will be biased high by $\approx 20\%$ at $z\approx 5$. We also compare the MFP measured in random sightlines. We find that at $z\approx 5$ the MFP measured in sightlines that start from massive halos are systematically smaller by $\approx 10\%$ compared with the MFP measured in random sightlines. We attribute this difference to the concentration of dense structures within 1 pMpc from massive halos. Our findings highlight the importance of high fidelity models in the interpretation of observational measurements.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
